Tree-Cotree-Based Tearing and Interconnecting for 3D Magnetostatics: A Dual-Primal Approach

The simulation of electromagnetic devices with complex geometries and large-scale discrete systems benefits from advanced computational methods like IsoGeometric Analysis and Domain Decomposition. In this paper, we employ both concepts in an Isogeometric Tearing and Interconnecting method to enable the use of parallel computations for magnetostatic problems. We address the underlying non-uniqueness by using a graph-theoretic approach, the tree-cotree decomposition. The classical tree-cotree gauging is adapted to be feasible for parallelization, which requires that all local subsystems are uniquely solvable. Our contribution consists of an explicit algorithm for constructing compatible trees and combining it with a dual-primal approach to enable parallelization. The correctness of the proposed approach is proved and verified by numerical experiments, showing its accuracy, scalability and optimal convergence.

==> data/dirResultsSphere.csv <==
2,3.62429669231113,2.13580335565449,0.608317566466768
3,2.83792252040625,0.866792956004696,0.419466639571686
4,2.20429023080626,0.554747153239571,0.145689168711049
6,1.52582098679622,0.237050933901606,0.0407553133627318
8,1.15909724007128,0.127554875893447,0.0181597649710067
11,0.848655694782464,0.0647948239379443,0.00821526608754304
16,0.585461904355404,0.0298752402464255,0.00290878559996931


==> data/ietiCurlConditioning.csv <==
deg,sH,sh,arr,p,lam,eigs 1e-2,eigs 1e-4,eigs 1e-6,power 1e-2,power 1e-4,power 1e-6,pcg eigest.,a
1,2,2,168,12,36,1.62e+00,1.63e+00,1.63e+00,1.60e+00,1.62e+00,1.62e+00,1.62e+00,432
1,2,3,552,12,96,2.18e+00,2.18e+00,2.18e+00,1.97e+00,1.98e+00,1.98e+00,1.98e+00,1152
1,2,4,1256,12,180,2.65e+00,2.65e+00,2.65e+00,2.27e+00,2.28e+00,2.28e+00,2.28e+00,2400
1,2,6,4008,12,420,3.18e+00,3.18e+00,3.18e+00,2.76e+00,2.77e+00,2.77e+00,2.77e+00,7056
1,2,8,9192,12,756,3.50e+00,3.50e+00,3.50e+00,3.17e+00,3.15e+00,3.15e+00,3.15e+00,15552
1,2,11,23208,12,1440,4.50e+00,4.50e+00,4.50e+00,3.62e+00,3.61e+00,3.61e+00,3.61e+00,38016
1,2,16,69608,12,3060,5.31e+00,5.31e+00,5.31e+00,4.20e+00,4.21e+00,4.21e+00,4.21e+00,110976
1,2,23,203112,12,6336,6.11e+00,6.11e+00,6.11e+00,4.85e+00,4.84e+00,4.83e+00,4.83e+00,317952
1,2,32,540648,12,12276,7.59e+00,7.59e+00,7.59e+00,5.48e+00,5.46e+00,5.45e+00,5.45e+00,836352


==> data/nmnResultsSphere.csv <==
2,3.58211067970759,2.11601338328474,0.606965941316225
3,2.83757329724685,0.856278150686473,0.416378634678469
4,2.20028955246128,0.547796051478421,0.14527358554441
6,1.52196439833903,0.235859003108816,0.0404522688235829
8,1.15603206179551,0.127119685048819,0.018129610119759
11,0.846516525246672,0.0646320997226195,0.00821203294569529
16,0.584133394237807,0.0298193132013092,0.00290827284795545


==> data/testFullTreeOnWireframe.csv <==
sH,deg,sh,aloc,aglo,ctw,pri,ratioWL,ratioWG,ratioPL,ratioPG,estRatioL,estRatioG
2,1,1,96,54,28,12,29.17,51.85,12.50,22.22,16.67,66.67
2,1,2,432,300,28,12,6.48,9.33,2.78,4.00,3.70,8.33
2,1,4,2400,1944,28,12,1.17,1.44,0.50,0.62,0.67,1.04
3,1,1,324,144,81,51,25.00,56.25,15.74,35.42,16.67,66.67
3,1,2,1458,882,81,51,5.56,9.18,3.50,5.78,3.70,8.33
3,1,4,8100,6084,81,51,1.00,1.33,0.63,0.84,0.67,1.04
4,1,1,768,300,176,128,22.92,58.67,16.67,42.67,16.67,66.67
4,1,2,3456,1944,176,128,5.09,9.05,3.70,6.58,3.70,8.33
4,1,4,19200,13872,176,128,0.92,1.27,0.67,0.92,0.67,1.04
6,1,1,2592,882,540,444,20.83,61.22,17.13,50.34,16.67,66.67
6,1,2,11664,6084,540,444,4.63,8.88,3.81,7.30,3.70,8.33
6,1,4,64800,45000,540,444,0.83,1.20,0.69,0.99,0.67,1.04
8,1,1,6144,1944,1216,1056,19.79,62.55,17.19,54.32,16.67,66.67
8,1,2,27648,13872,1216,1056,4.40,8.77,3.82,7.61,3.70,8.33
8,1,4,153600,104544,1216,1056,0.79,1.16,0.69,1.01,0.67,1.04
11,1,1,15972,4752,3025,2739,18.94,63.66,17.15,57.64,16.67,66.67
11,1,2,71874,34914,3025,2739,4.21,8.66,3.81,7.84,3.70,8.33
11,1,4,399300,267300,3025,2739,0.76,1.13,0.69,1.02,0.67,1.04
16,1,1,49152,13872,8960,8384,18.23,64.59,17.06,60.44,16.67,66.67
16,1,2,221184,104544,8960,8384,4.05,8.57,3.79,8.02,3.70,8.33
16,1,4,1228800,811200,8960,8384,0.73,1.10,0.68,1.03,0.67,1.04


==> data/torus_dir_errData.csv <==
2,1.23983292307831,0.610468185599123,0.171242400789051
3,0.918714003233367,0.20486765926487,0.127839376214652
4,0.675964037466082,0.132211348572576,0.0350044482650797
6,0.452762426325332,0.0493609409319543,0.0101638707774885
8,0.340132817807447,0.026230268256784,0.00359062548429742
11,0.247641960618158,0.013411638042144,0.00124894378404695
16,0.1703707770782,0.0062146851498077,0.000408018659739922


==> data/torus_neu_errData.csv <==
2,1.23441959103116,0.608463002057575,0.171133816925922
3,0.914068639238794,0.204832814436987,0.127610918014161
4,0.673847068195891,0.132139953334578,0.0349941618269054
6,0.452092687435716,0.0493569205871004,0.0101629547669804
8,0.339844892928355,0.0262295907132887,0.00359069754218624
11,0.247530050237064,0.0134115769654145,0.00124707360820023
16,0.170334088492573,0.00621516568681116,0.000425684060896257

